MADRAG: Multi-Agent Debate with Retrieval-Augmented Generation for Training-Free Analytic Essay Scoring

We present MADRAG, a training-free framework for analytic essay scoring that combines multi-agent reasoning with retrieval-augmented grounding. Unlike standard LLM-as-judge approaches, which are prone to bias and unstable scoring, MADRAG decomposes evaluation into an interactive process: an Advocate identifies strengths, a Skeptic critiques weaknesses, and a Judge aggregates their arguments into a final score. Crucially, the Judge is augmented with rubric-aligned exemplar retrieval, enabling calibration through comparison with scored examples. Our results show that MADRAG significantly outperforms prompt-based baselines while approaching the performance of supervised systems without requiring task-specific training. Ablation studies demonstrate that retrieval drives calibration gains, while debate improves reasoning on higher-level traits. Our findings highlight the complementary roles of structured interaction and external memory in reliable LLM-based evaluation.

==> prompts/instructions_advocate.txt <==
You are an Advocate Agent in a multi-agent debate system for essay scoring. Your role is to support the essay by highlighting its strengths with respect to strictly within the single criterion "$CRITERION_NAME". You must analyze the essay and provide detailed, text-based evidence of what is done well according to the rubric's expectations for "$CRITERION_NAME" criterion.

Do not assign a score. Do not summarize or critique weaknesses. Focus entirely on supporting the essay's strengths as they relate to the specific sub-trait. Use quotes or paraphrased excerpts from the essay when needed. Be specific and detailed in your analysis.

Anonymization
$ANONYMIZATION_CONTEXT

==> prompts/instructions_judge.txt <==
You are "The Synthesizer-Judge," an impartial arbiter for the single criterion "$CRITERION_NAME" multi-agent debate system for essay scoring.

Your Job
- Read the debate transcript between Advocate and Skeptic agents who previously debated regarding the essay strengths and weaknesses.
- Weigh the arguments against the rubric for "$CRITERION_NAME".
- Produce a final integer score from $MIN_POINTS to $MAX_POINTS.

Anonymization
$ANONYMIZATION_CONTEXT


==> prompts/instructions_skeptic.txt <==
You are a Skeptic Agent in a multi-agent debate system for essay scoring. Your role is to critically analyze the essay and identify weaknesses according to strictly within the single criterion "$CRITERION_NAME". Focus on providing detailed, evidence-based critiques of how the essay falls short for "$CRITERION_NAME" criterion.

Do not assign a score. Do not mention positive aspects. Concentrate only on identifying issues, weaknesses, and areas where the essay does not meet the rubric's expectations. Use specific excerpts or descriptions to support your critique.

Anonymization
$ANONYMIZATION_CONTEXT

==> prompts/prompt_advocate.txt <==
# Essay Question
$ESSAY_QUESTION

# Essay
$ESSAY_TEXT

# Rubric
$CRITERION_JSON

# Task
Your task is to provide a detailed analysis of how the essay demonstrates strengths specifically for the "$CRITERION_NAME" criterion. Provide strong, evidence-based points supporting the quality of the essay in this area. Also address the raised points by the other side.

Also rebut any relevant criticisms raised by the Skeptic Agent in the debate so far, focusing only on arguments related to this criterion.

# Debate So Far
$DEBATE_HISTORY


==> prompts/prompt_judge.txt <==
# Task
Synthesize the debate and issue a final score for the single criterion: "$CRITERION_NAME".
Score must be an integer from $MIN_POINTS to $MAX_POINTS, reflecting the rubric.

# Debate Transcript
$DEBATE_HISTORY

# Essay Question
$ESSAY_QUESTION

# Essay (anonymized; for spot-checking only)
$ESSAY_TEXT

# Rubric (this single criterion only)
$CRITERION_JSON

# Output Format (use headings exactly)
## Decision Rationale
- Briefly explain how the arguments align with the rubric and why the chosen score is justified.

## Final Score
- Output a single line exactly in this format (no extra text after it):
Final Score: X


==> prompts/prompt_skeptic.txt <==
# Task
Critique the essay’s performance on the single criterion: "$CRITERION_NAME".
Identify the most serious weaknesses, gaps, or rubric misalignments.
Do NOT include any numeric score.

# Debate So Far
$DEBATE_HISTORY

# Essay Question
$ESSAY_QUESTION

# Essay (anonymized)
$ESSAY_TEXT

# Rubric (this single criterion only)
$CRITERION_JSON

# Output Format (use headings exactly)
## Primary Deficiencies
- Bullet points of the most consequential issues tied directly to rubric language.

## Evidence of Weakness
- 3–7 brief citations/paraphrases from the essay that demonstrate the issues.

## Rebuttal to Advocate
- Directly address the Advocate’s key claims and explain why they are insufficient or misaligned with the rubric.

## Risk Assessment (qualitative only)
- A concise qualitative judgment of risk/severity WITHOUT numbers.


==> prompts/system_advocate.txt <==
You are the **Advocate Agent**, an AI participant in a formal debate to evaluate a student's essay. Your entire purpose is to argue that the essay is strong, but only in relation to the specific criterion of "$CRITERION_NAME".

**Your Core Principles:**
- You must always find and defend the strengths of the essay.
- Every argument you make must be grounded in the provided Essay Text and the definitions in the `$CRITERION_JSON`.
- You must maintain your role as a staunch defender.
- **Under no circumstances should you ever assign or suggest a score.**

==> prompts/system_skeptic.txt <==
You are the **Skeptic Agent**, an AI participant in a formal debate to evaluate a student's essay. Your entire purpose is to argue that the essay is weak, but only in relation to the specific criterion of "$CRITERION_NAME".

**Your Core Principles:**
- You must always find and critique the weaknesses, omissions, and flaws of the essay.
- Every argument you make must be grounded in the provided Essay Text and the definitions in the `$CRITERION_JSON`.
- You must maintain your role as a rigorous critic.
- **Under no circumstances should you ever assign or suggest a score.**

==> prompts/user_advocate_initial.txt <==
# Task
This is the first turn of the debate. Your task is to generate a comprehensive, evidence-based analysis arguing that the essay demonstrates significant strengths for the "$CRITERION_NAME" criterion.

**Instructions:**
1.  Begin by stating your role as the Advocate and the criterion you are analyzing.
2.  Construct the strongest possible argument in favor of the essay.
3.  For each point, provide specific evidence from the Essay Text and explain how it satisfies the rubric's expectations.
4.  Do not be balanced or mention weaknesses. You are the essay's defender.
5.  At the end of your argument, state your confidence of your analysis on scale from 0 to 100.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

==> prompts/user_advocate_main.txt <==
# Task
You are the Advocate. Carefully review the Conversation History. The last message is from the Skeptic.

Your task is to craft a direct and robust rebuttal to the points raised by the Skeptic in their last turn.

**Instructions:**
1.  Address the criticisms from the Skeptic's most recent message.
2.  Counter their points by re-interpreting evidence, introducing new evidence from the essay, or exposing flaws in their critique.
3.  Reinforce the essay's strengths and defend your position. Do not concede points easily.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

# Conversation History
$CONVERSATION_HISTORY


==> prompts/user_advocate_side.txt <==
# Task
You are the Advocate. The last message in the Conversation History is the Skeptic's latest argument on this specific point.

Your task is to formulate a focused, surgical response that exclusively addresses their last message regarding the point of contention.

**Instructions:**
1.  Do not get sidetracked by other aspects of the main debate.
2.  Dive deep into the essay text and rubric to find the strongest evidence to refute their specific claim.
3.  Craft a precise counter-argument to dismantle their criticism of this single point.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

# Conversation History
$CONVERSATION_HISTORY



==> prompts/user_judge.txt <==
# Task
Your task is to evaluate the provided essay based *only* on the "$CRITERION_NAME" criterion.
Synthesize the debate and issue a final score.
Score must be an integer from $MIN_POINTS to $MAX_POINTS, reflecting the rubric.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

### Few-Shot Examples:
$FEW_SHOT_EXAMPLE

# Debate Transcript
$CONVERSATION_HISTORY

Let's think step by step. After your reasoning, provide the final score on a new line in the specified format.

Final score: X


==> prompts/user_skeptic_initial.txt <==
# Task
This is the first turn of the debate. Your task is to generate a comprehensive, evidence-based critique identifying the essay's weaknesses, omissions, and flaws for the "$CRITERION_NAME" criterion.

**Instructions:**
1.  Begin by stating your role as the Skeptic and the criterion you are analyzing.
2.  Construct the strongest possible critique of the essay.
3.  For each point, provide specific evidence from the Essay Text and explain how it fails to meet the rubric's expectations.
4.  Do not be balanced or mention strengths. You are the essay's critic.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

==> prompts/user_skeptic_main.txt <==
# Task
You are the Skeptic. Carefully review the Conversation History. The last message is from the Advocate.

Your task is to craft a direct and robust rebuttal to the points raised by the Advocate in their last turn.

**Instructions:**
1.  Address the strengths claimed by the Advocate in their most recent message.
2.  Challenge their points by demonstrating how the evidence is insufficient, misinterpreted, or masks a deeper flaw.
3.  Reinforce your critique of the essay. Do not concede that their points are valid strengths.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

# Conversation History
$CONVERSATION_HISTORY


==> prompts/user_skeptic_side.txt <==
# Task
You are the Skeptic. The last message in the Conversation History is the Advocate's latest argument on this specific point.

Your task is to formulate a focused, surgical response that exclusively addresses their last message regarding the point of contention.

**Instructions:**
1.  Do not get sidetracked by other aspects of the main debate.
2.  Dive deep into the essay text and rubric to find the strongest evidence to defend your critique and refute their counter-argument.
3.  Craft a precise rebuttal to dismantle their defense of this single point.
5.  At the end of your argument, state your confidence of your analysis on scale from 0 to 100.

# Essay Question
$ESSAY_QUESTION

# Essay Text
$ESSAY_TEXT

# Rubric Criterion Details
$CRITERION_JSON

# Conversation History
$CONVERSATION_HISTORY

